High throughput computational screening for two-dimensional magnetic materials based on experimental databases of three-dimensional compounds

We perform a computational screening for two-dimensional magnetic materials based on experimental bulk compounds present in the Inorganic Crystal Structure Database and Crystallography Open Database. A recently proposed geometric descriptor is used to extract materials that are exfoliable into two-dimensional derivatives and we find 85 ferromagnetic and 61 anti-ferromagnetic materials for which we obtain magnetic exchange and anisotropy parameters using density functional theory. For the easy-axis ferromagnetic insulators we calculate the Curie temperature based on classical Monte Carlo simulations of anisotropic Heisenberg models. We find good agreement with the experimentally reported Curie temperatures of known 2D ferromagnets and identify 10 potentially exfoliable two-dimensional ferromagnets that have not been reported previously. In addition, we find 18 easy-axis anti-ferromagnetic insulators with several compounds exhibiting very strong exchange coupling and magnetic anisotropy.

==> cover.txt <==
Dear editor

The submitted manuscript presents the results of a thorough computational screening for 2D magnetic materials based on the experimental materials databases ICSD and COD. Starting with 167.767 bulk materials we apply DFT and a rigorous geometric method to identify 651 materials that are highly likely to be exfoliable into 2D compounds. From these we identify 146 magnetic 2D materials - 85 ferromagnets and 61 anti-ferromagnets.

For all materials we calculate exchange parameters and anisotropy constants and for materials with an easy-axis we estimate the critical temperatures for magnetic order based on a fit to Monte Carlo simulations of the Heisenberg model. In addition to most of the well-known existing magnetic 2D materials, we find a broad variety of novel materials that are highly likely to be exfoliable into stable 2D materials. A few of these are predicted to exhibit critical temperatures exceeding room temperature.

We have provided comprehensive lists of all the discovered compounds, which include most previously studied magnetic 2D materials. A large number of the magnetic 2D materials are predicted to exhibit magnetic order at finite temperatures due to the presence of an easy axis. However, we emphasize that each of the 146 magnetic 2D materials could be subject to further experimental as well as theoretical scrutiny. For example with respect to Dzyaloshinskii-Moriya interactions, spin-liquid behavior or Kosterlitz-Thouless physics, which are not studied in the present work. For these reasons we believe that the paper will become a cornerstone in the field of 2D magnetism and is highly suited for publication in npj Computational Materials.

